Contemporaneous optical-radio observations of a fast radio burst in a close galaxy pair

We present the MeerKAT discovery and MeerLICHT contemporaneous optical observations of the Fast Radio Burst (FRB) 20230808F, which was found to have a dispersion measure of $\mathrm{DM}=653.2\pm0.4\mathrm{\,pc\,cm^{-3}}$. FRB 20230808F has a scattering timescale $\tau_{s}=3.1\pm0.1\,\mathrm{ms}$ at $1563.6$ MHz, a rotation measure $\mathrm{RM}=169.4\pm0.2\,\mathrm{rad\,m^{-2}}$, and a radio fluence $F_{\mathrm{radio}}=1.72\pm0.01\,\mathrm{Jy\,ms}$. We find no optical counterpart in the time immediately after the FRB, nor in the three months after the FRB during which we continued to monitor the field of the FRB. We set an optical upper flux limit in MeerLICHT's $q$-band of $11.7\,\mathrm{\mu Jy}$ for a 60 s exposure which started $\sim3.4$ s after the burst, which corresponds to an optical fluence, $F_{\mathrm{opt}}$, of $0.039\,\mathrm{Jy\,ms}$ on a timescale of $\sim3.4$ s. We obtain an estimate for the $q-$band luminosity limit of $vL_{v}\sim 1.3\times10^{43}\,\mathrm{erg\,s^{-1}}$. We localise the burst to a close galaxy pair at a redshift of $z_{\mathrm{spec}}=0.3472\pm0.0002$. Our time delay of $\sim3.4$ s between the FRB arrival time and the start of our optical exposure is the shortest ever for an as yet non-repeating FRB, and hence the closest to simultaneous optical follow-up that exists for such an FRB.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
